Goodness-of-fit tests for Laplace, Gaussian and exponential power distributions based on $\lambda$-th power skewness and kurtosis

Temperature data, like many other measurements in quantitative fields, are usually modeled using a normal distribution. However, some distributions can offer a better fit while avoiding underestimation of tail event probabilities. To this point, we extend Pearson's notions of skewness and kurtosis to build a powerful family of goodness-of-fit tests based on Rao's score for the exponential power distribution $\mathrm{EPD}_{\lambda}(\mu,\sigma)$, including tests for normality and Laplacity when $\lambda$ is set to 1 or 2. We find the asymptotic distribution of our test statistic, which is the sum of the squares of two $Z$-scores, under the null and under local alternatives. We also develop an innovative regression strategy to obtain $Z$-scores that are nearly independent and distributed as standard Gaussians, resulting in a $\chi_2^2$ distribution valid for any sample size (up to very high precision for $n\geq 20$). The case $\lambda=1$ leads to a powerful test of fit for the Laplace($\mu,\sigma$) distribution, whose empirical power is superior to all $39$ competitors in the literature, over a wide range of $400$ alternatives. Theoretical proofs in this case are particularly challenging and substantial. We applied our tests to three temperature datasets. The new tests are implemented in the R package PoweR.

==> A3_refrig.csv <==
"x"
15
13
12
15
9
11
12
10
15
10
6
14
16
8
11
1
9
14
11
11
17
10
11
12
9
7
11
11
8
12
13
16
4
11
11
12
12
11
10
12
11
17
6
11
11
6
11
11
11
10
9
11
11
8
12
11
14
13
9
13
12
10
2
11
11
13
11
12
9
10
14
10
13
6
11
14
11
11
12
9
11
14
11
4
10
8
8
7
1
13
11
12
11
13
7
11
11
11
8
7
12
11
11
14
12
16
10
11
10
12
11
11
8
22
12
16
7
12
9
13
9
11
14
11
15
11
14
12
11
12
9
10
12
8
11
13
8
12
13
8
14
19
11
11
12
10
22
14
14
14
11
10
16
11
11
13
12
11
10
13
11
22
11
8
11
13
10
14
14
2
11
10
12
11
14
11
14
12
22
11
10
10
9
14
12
12
12
2
10
13
9
12
11
12
10
10
12
8
8
11
12
11
22
11
14
12
10
11
12
12
12
17
16
6
22
10
14
10
19
10
10
12
16
12
21
12
11
11
13
14
15
12
22
12
12
9
11
11
12
8
22
13
7
12
12
13
13
1
11
12
11
12
2
11
11
12
11
6
12
11
8
12
10
9
11
4
11
12
11
12
12
11
11
13
11
11
8
10
12
10
12
11
11
14
12
16
12
11
12
12
13
12
11
10
14
6
16
11
11
11
12
21
7
12
14
12
11
12
11
12
11
2
14
11
12
12
11
13
12
22
7
13
11
11
5
16
12
13
11
15
11
11
11
11
11
11
13
12
13
2
15
11
12
12
10
14
12
12
13
10
12
16
22
7
11
11
10
12
12
10
12
11
12
8
13
12
14
13
9
14
12
16
12
12
11
12
12
14
5
8
12
12
6
14
8
11
15
16
11
1
12
11
12
11
12
6
8
11
12
9
11
17
11
12
13
12
11
11
10
13
1
14
6
12
10
9
13
14
14
10
11
12
8
12
11
12
12
11
13
11
10
11
10
11
11
14
10
14
11
12
11
12
11
13
12
15
12
11
12
10
11
10
11
12
14
11
13
10
8
6
11
8
11
11
10
11
13
13
4
9
9
11
10
10
13
12
9
16
14
11
11
11
10
11
10
13
12
7
13
12
11
11
14
11
14
13
12
6
10
13
11
6
10
7
11
12
10
16
14
11
11
12
10
10
12
13
10
12
16
1
14
16
8
9
11
11
11
15
12
12
13
12
14
10
11
18
11
11
8
10
10
11
11
22
14
10
10
11
11
10
11
13
11
16
11
12
22
11
14
6
12
13
8
13
10
11
12
11
6
17
12
10
12
11
11
7
11
9
11
8
14
11
12
11
11
22
12
15
11
12
12
12
11
11
11
13
12
11
12
16
11
6
14
12
12
11
11
11
13
12
19
9
10
11
10
21
12
17
15
14
12
11
17
13
12
11
15
7
10
8
13
14
12
14
11
10
10
12
12
7
13
8
11
12
15
12
12
11
11
15
14
11
10
10
11
11
12
11
11
12
12
10
16
11
14
12
13
11
11
12
13
8
14
11
10
11
12
11
13
11
11
11
14
12
11
12
13
11
11
6
11
7
9
12
7
17
12
12
21
22
11
12
11
11
13
17
12
11
11
12
11
13
9
11
8
1
11
11
12
11
12
10
22
10
13
8
12
14
10
7
11
12
2
11
11
10
1
11
9
12
11
14
14
12
12
11
11
11
11
11
22
10
12
14
12
11
12
11
11
9
16
11
11
10
11
11
13
11
11
11
12
10
11
11
12
12
22
21
12
22
11
6
12
22
9
10
12
9
11
14
14
14
13
13
10
10
10
11
14
11
11
11
11
11
12
9
11
5
11
11
10
18
11
13
11
17
11
1
11
14
11
11
11
11
11
13
11
13
9
8
12
11
22
8
14
14
11
12
13
20
14
6
11
12
18
15
12
11
9
10
11
16
2
11
10
13
6
12
7
12
12
16
11
12
11
14
11
11
5
12
6
12
11
17
11
11
11
8
10
12
6
10
14
12
11
13
11
10
11
11
11
11
6
13
10
1
10
12
22
8
10
13
15
12
11
10
13
4
4
13
12
16
1
2
4
10
11
11
11
15
12
12
17
11
13
10
11
11
22
14
11
12
14
9
11
10
13
10
14
1
12
13
12
12
12
15
11
11
11
1
12
13
13
13
15
8
12
13
15
12
11
14
11
12
11
22
12
11
11
6
11
11
14
13
11
10
14
11
12
10
12
11
12
10
6
11
11
14
10
11
6
12
14
9
13
10
13
14
11
10
12
17
10
13
13
15
11
12
11
22
12
12
11
12
7
11
3
13
11
11
12
11
11
5
11
12
16
13
6
8
3
9
13
12
11
11
13
13
15
1
11
6
11
11
7
10
12
11
11
11
11
6
11
10
15
11
12
11
15
11
20
10
6
2
12
11
13
12
12
6
12
13
14
7
11
6
12
15
12
7
11
10
14
22
11
11
10
15
11
15
9
11
10
13
11
10
12
12
11
13
11
11
14
14
14
11
13
12
12
11
11
11
10
12
11
16
13
16
18
8
16
11
15
15
11
12
9
10
14
8
10
15
9
10
14
12
11
4
11
12
11
21
11
12
11
10
6
11
12
10
10
10
22
12
8
11
12
10
19
11
10
12
10
7
5
11
10
8
11
11
10
10
16
11
10
9
10
11
5
14
9
11
9
11
4
8
12
14
11
10
7
12
11
15
14
13
11
4
13
10
10
12
10
11
11
10
10
1
15
13
11
12
14
15
9
22
11
11
8
11
14
12
13
12
12
11
11
11
14
13
12
7
11
12
13
11
10
4
9
9
12
11
10
14
14
13
11
11
11
12
10
13
11
12
12
11
11
12
2
15
14
11
11
12
13
8
11
11
10
11
13
12
15
11
10
14
11
17
10
6
16
11
11
11
11
12
11
14
11
11
12
11
11
13
11
10
10
10
10
13
11
9
12
12
11
12
11
10
12
13
11
12
9
10
13
16
11
11
13
12
11
14
12
14
11
11
4
11
12
12
14
12
14
10
10
14
12
11
8
9
12
13
15
12
11
11
12
11
16
11
8
12
11
12
11
11
13
11
12
9
12
13
11
11
13
9
6
11
11
13
10
15
1
12
13
9
10
9
13
12
11
12
8
12
12
10
14
11
11
13
12
14
10
10
11
16
13
14
11
11
10
12
11
11
11
11
11
10
10
2
13
11
10
11
10
14
14
22
11
10
11
12
14
9
15
8
8
10
13
11
12
11
13
7
8
14
12
11
12
11
17
1
11
13
19
9
11
12
12
11
11
11
14
3
11
10
13
1
13
11
13
12
12
10
11
10
14
11
12
11
4
22
11
11
11
12
7
12
14
7
10
11
13
13
10
12
14
11
8
12
10
12
11
4
9
11
11
10
11
11
12
12
11
10
9
2
14
11
12
14
11
12
12
12
14
11
6
9
10
12
9
11
3
12
11
11
14
12
1
11
11
10
12
8
22
9
12
12
5
13
13
6
12
11
13
11
12
12
11
10
11
10
13
8
13
12
11
10
12
11
11
13
11
13
7
10
14
12
12
11
14
13
22
9
6
10
10
11
12
12
10
9
4
9
14
16
11
12
7
12
13
12
11
9
11
15
10
11
10
12
11
14
9
16
11
11
11
22
13
11
11
13
11
15
13
12
12
9
11
11
11
12
13
3
11
11
7
12
11
2
11
9
11
13
13
1
9
14
6
12
11
12
12
10
12
9
12
10
11
11
9
14
9
13
12
10
9
11
11
11
13
11
9
6
14
12
12
10
14
10
13
13
11
11
12
21
12
1
11
13
14
12
8
16
5
10
8
10
17
12
11
11
13
10
6
11
10
12
7
10
11
15
11
10
10
9
10
11
13
11
11
11
11
7
14
9
10
10
13
12
7
12
11
10
13
1
1
12
11
1
11
14
12
11
11
11
11
13
16
12
14
12
14
13
8
21
11
11
9
12
11
13
13
12
10
7
5
12
9
10
11
15
16
10
1
13
13
11
17
13
14
12
13
11
11
12
15
13
12
19
14
8
12
11
15
12
12
18
12
8
21
22
11
11
8
11
10
12
13
4
12
9
10
19
9
14
10
9
11
11
12
13
10
14
16
2
5
13
8
14
11
3
6
13
6
11
11
11
13
12
12
10
12
13
15
1
13
10
11
14
14
12
11
11
10
6
10
13
15
12
22
11
22
12
10
11
12
10
6
12
12
17
10
9
22
15
11
12
12
12
12
12
14
11
12
22
10
12
12
12
18
11
22
13
11
12
22
15
14
11
12
15
11
12
13
11
6
13
12
10
14
10
14
12
2
15
11
7
20
11
12
14
10
14
12
12
12
13
11
11
13
13
15
11
13
12
13
9
13
15
11
21
8
14
9
12
13
13
1
15
10
11
1
10
12
12
12
11
13
12
10
11
10
10
12
8
12
11
11
7
8
11
11
13
11
10
12
9
22
11
14
8
11
9
11
10
11
21
12
13
1
12
16
12
13
10
21
6
11
20
12
2
9
11
14
8
12
11
11
12
12
20
10
7
12
12
11
11
8
11
14
2
8
11
11
12
14
12
8
13
15
10
12
12
10
12
13
12
11
13
3
16
13
12
12
8
12


==> EPD files editing/A3_refrig.csv <==
"x"
15
13
12
15
9
11
12
10
15
10
6
14
16
8
11
1
9
14
11
11
17
10
11
12
9
7
11
11
8
12
13
16
4
11
11
12
12
11
10
12
11
17
6
11
11
6
11
11
11
10
9
11
11
8
12
11
14
13
9
13
12
10
2
11
11
13
11
12
9
10
14
10
13
6
11
14
11
11
12
9
11
14
11
4
10
8
8
7
1
13
11
12
11
13
7
11
11
11
8
7
12
11
11
14
12
16
10
11
10
12
11
11
8
22
12
16
7
12
9
13
9
11
14
11
15
11
14
12
11
12
9
10
12
8
11
13
8
12
13
8
14
19
11
11
12
10
22
14
14
14
11
10
16
11
11
13
12
11
10
13
11
22
11
8
11
13
10
14
14
2
11
10
12
11
14
11
14
12
22
11
10
10
9
14
12
12
12
2
10
13
9
12
11
12
10
10
12
8
8
11
12
11
22
11
14
12
10
11
12
12
12
17
16
6
22
10
14
10
19
10
10
12
16
12
21
12
11
11
13
14
15
12
22
12
12
9
11
11
12
8
22
13
7
12
12
13
13
1
11
12
11
12
2
11
11
12
11
6
12
11
8
12
10
9
11
4
11
12
11
12
12
11
11
13
11
11
8
10
12
10
12
11
11
14
12
16
12
11
12
12
13
12
11
10
14
6
16
11
11
11
12
21
7
12
14
12
11
12
11
12
11
2
14
11
12
12
11
13
12
22
7
13
11
11
5
16
12
13
11
15
11
11
11
11
11
11
13
12
13
2
15
11
12
12
10
14
12
12
13
10
12
16
22
7
11
11
10
12
12
10
12
11
12
8
13
12
14
13
9
14
12
16
12
12
11
12
12
14
5
8
12
12
6
14
8
11
15
16
11
1
12
11
12
11
12
6
8
11
12
9
11
17
11
12
13
12
11
11
10
13
1
14
6
12
10
9
13
14
14
10
11
12
8
12
11
12
12
11
13
11
10
11
10
11
11
14
10
14
11
12
11
12
11
13
12
15
12
11
12
10
11
10
11
12
14
11
13
10
8
6
11
8
11
11
10
11
13
13
4
9
9
11
10
10
13
12
9
16
14
11
11
11
10
11
10
13
12
7
13
12
11
11
14
11
14
13
12
6
10
13
11
6
10
7
11
12
10
16
14
11
11
12
10
10
12
13
10
12
16
1
14
16
8
9
11
11
11
15
12
12
13
12
14
10
11
18
11
11
8
10
10
11
11
22
14
10
10
11
11
10
11
13
11
16
11
12
22
11
14
6
12
13
8
13
10
11
12
11
6
17
12
10
12
11
11
7
11
9
11
8
14
11
12
11
11
22
12
15
11
12
12
12
11
11
11
13
12
11
12
16
11
6
14
12
12
11
11
11
13
12
19
9
10
11
10
21
12
17
15
14
12
11
17
13
12
11
15
7
10
8
13
14
12
14
11
10
10
12
12
7
13
8
11
12
15
12
12
11
11
15
14
11
10
10
11
11
12
11
11
12
12
10
16
11
14
12
13
11
11
12
13
8
14
11
10
11
12
11
13
11
11
11
14
12
11
12
13
11
11
6
11
7
9
12
7
17
12
12
21
22
11
12
11
11
13
17
12
11
11
12
11
13
9
11
8
1
11
11
12
11
12
10
22
10
13
8
12
14
10
7
11
12
2
11
11
10
1
11
9
12
11
14
14
12
12
11
11
11
11
11
22
10
12
14
12
11
12
11
11
9
16
11
11
10
11
11
13
11
11
11
12
10
11
11
12
12
22
21
12
22
11
6
12
22
9
10
12
9
11
14
14
14
13
13
10
10
10
11
14
11
11
11
11
11
12
9
11
5
11
11
10
18
11
13
11
17
11
1
11
14
11
11
11
11
11
13
11
13
9
8
12
11
22
8
14
14
11
12
13
20
14
6
11
12
18
15
12
11
9
10
11
16
2
11
10
13
6
12
7
12
12
16
11
12
11
14
11
11
5
12
6
12
11
17
11
11
11
8
10
12
6
10
14
12
11
13
11
10
11
11
11
11
6
13
10
1
10
12
22
8
10
13
15
12
11
10
13
4
4
13
12
16
1
2
4
10
11
11
11
15
12
12
17
11
13
10
11
11
22
14
11
12
14
9
11
10
13
10
14
1
12
13
12
12
12
15
11
11
11
1
12
13
13
13
15
8
12
13
15
12
11
14
11
12
11
22
12
11
11
6
11
11
14
13
11
10
14
11
12
10
12
11
12
10
6
11
11
14
10
11
6
12
14
9
13
10
13
14
11
10
12
17
10
13
13
15
11
12
11
22
12
12
11
12
7
11
3
13
11
11
12
11
11
5
11
12
16
13
6
8
3
9
13
12
11
11
13
13
15
1
11
6
11
11
7
10
12
11
11
11
11
6
11
10
15
11
12
11
15
11
20
10
6
2
12
11
13
12
12
6
12
13
14
7
11
6
12
15
12
7
11
10
14
22
11
11
10
15
11
15
9
11
10
13
11
10
12
12
11
13
11
11
14
14
14
11
13
12
12
11
11
11
10
12
11
16
13
16
18
8
16
11
15
15
11
12
9
10
14
8
10
15
9
10
14
12
11
4
11
12
11
21
11
12
11
10
6
11
12
10
10
10
22
12
8
11
12
10
19
11
10
12
10
7
5
11
10
8
11
11
10
10
16
11
10
9
10
11
5
14
9
11
9
11
4
8
12
14
11
10
7
12
11
15
14
13
11
4
13
10
10
12
10
11
11
10
10
1
15
13
11
12
14
15
9
22
11
11
8
11
14
12
13
12
12
11
11
11
14
13
12
7
11
12
13
11
10
4
9
9
12
11
10
14
14
13
11
11
11
12
10
13
11
12
12
11
11
12
2
15
14
11
11
12
13
8
11
11
10
11
13
12
15
11
10
14
11
17
10
6
16
11
11
11
11
12
11
14
11
11
12
11
11
13
11
10
10
10
10
13
11
9
12
12
11
12
11
10
12
13
11
12
9
10
13
16
11
11
13
12
11
14
12
14
11
11
4
11
12
12
14
12
14
10
10
14
12
11
8
9
12
13
15
12
11
11
12
11
16
11
8
12
11
12
11
11
13
11
12
9
12
13
11
11
13
9
6
11
11
13
10
15
1
12
13
9
10
9
13
12
11
12
8
12
12
10
14
11
11
13
12
14
10
10
11
16
13
14
11
11
10
12
11
11
11
11
11
10
10
2
13
11
10
11
10
14
14
22
11
10
11
12
14
9
15
8
8
10
13
11
12
11
13
7
8
14
12
11
12
11
17
1
11
13
19
9
11
12
12
11
11
11
14
3
11
10
13
1
13
11
13
12
12
10
11
10
14
11
12
11
4
22
11
11
11
12
7
12
14
7
10
11
13
13
10
12
14
11
8
12
10
12
11
4
9
11
11
10
11
11
12
12
11
10
9
2
14
11
12
14
11
12
12
12
14
11
6
9
10
12
9
11
3
12
11
11
14
12
1
11
11
10
12
8
22
9
12
12
5
13
13
6
12
11
13
11
12
12
11
10
11
10
13
8
13
12
11
10
12
11
11
13
11
13
7
10
14
12
12
11
14
13
22
9
6
10
10
11
12
12
10
9
4
9
14
16
11
12
7
12
13
12
11
9
11
15
10
11
10
12
11
14
9
16
11
11
11
22
13
11
11
13
11
15
13
12
12
9
11
11
11
12
13
3
11
11
7
12
11
2
11
9
11
13
13
1
9
14
6
12
11
12
12
10
12
9
12
10
11
11
9
14
9
13
12
10
9
11
11
11
13
11
9
6
14
12
12
10
14
10
13
13
11
11
12
21
12
1
11
13
14
12
8
16
5
10
8
10
17
12
11
11
13
10
6
11
10
12
7
10
11
15
11
10
10
9
10
11
13
11
11
11
11
7
14
9
10
10
13
12
7
12
11
10
13
1
1
12
11
1
11
14
12
11
11
11
11
13
16
12
14
12
14
13
8
21
11
11
9
12
11
13
13
12
10
7
5
12
9
10
11
15
16
10
1
13
13
11
17
13
14
12
13
11
11
12
15
13
12
19
14
8
12
11
15
12
12
18
12
8
21
22
11
11
8
11
10
12
13
4
12
9
10
19
9
14
10
9
11
11
12
13
10
14
16
2
5
13
8
14
11
3
6
13
6
11
11
11
13
12
12
10
12
13
15
1
13
10
11
14
14
12
11
11
10
6
10
13
15
12
22
11
22
12
10
11
12
10
6
12
12
17
10
9
22
15
11
12
12
12
12
12
14
11
12
22
10
12
12
12
18
11
22
13
11
12
22
15
14
11
12
15
11
12
13
11
6
13
12
10
14
10
14
12
2
15
11
7
20
11
12
14
10
14
12
12
12
13
11
11
13
13
15
11
13
12
13
9
13
15
11
21
8
14
9
12
13
13
1
15
10
11
1
10
12
12
12
11
13
12
10
11
10
10
12
8
12
11
11
7
8
11
11
13
11
10
12
9
22
11
14
8
11
9
11
10
11
21
12
13
1
12
16
12
13
10
21
6
11
20
12
2
9
11
14
8
12
11
11
12
12
20
10
7
12
12
11
11
8
11
14
2
8
11
11
12
14
12
8
13
15
10
12
12
10
12
13
12
11
13
3
16
13
12
12
8
12

